How to Leverage Synthetic Speech for LLM-Based ASR Systems?

In regulated domains such as banking and healthcare, where privacy constraints make real speech costly to collect and retain, synthetic speech from modern text-to-speech (TTS) is an appealing alternative for training automatic speech recognition (ASR) without exposing sensitive customer recordings. Yet a persistent distributional gap between synthetic and real data limits how far it can replace genuine recordings. Prior work largely treats this gap as a black box to be engineered around, but in our work, we instead examine its origin directly by probing a SLAM-ASR architecture. Then, we localise where its LLM backbone separates real from synthetic speech and find the discriminative signal concentrated in the early-to-middle layers, where temporal and prosodic perturbations disrupt it most. We further show that representation-level separability, help, but does not directly predict downstream ASR gains. On the other hand, convolving synthetic audio with room impulse responses (RIRs) narrows the gap not by making synthetic speech sound cleaner or more natural, but by reproducing the acoustic irregularities of real recordings. Translating these findings into the training procedure, by adding a layer-selection module combined with RIR augmentation matches a fully real-data baseline using only 25% of the real speech (13.6h) and surpasses it at all higher proportions.

==> slam-asr-v2-compiled_overlap_results.csv <==
Ablation,ApplyTo,First,Mid,Last,Mean,Min,Max
low_pass,both,0.39526086396274834,0.4647018320926371,0.8221668964640929,0.6071524690196533,0.2997503880732899,0.8700239993225736
add_noise,both,0.4582823059793553,0.6749977373358363,0.7538521627548582,0.5757613707830819,0.3631229889649145,0.7538521627548582
pitch_shift,both,0.337574142379949,0.5573911648398945,0.8091348045658127,0.5147009212031244,0.18097038350535513,0.842417620514623
band_pass,both,0.35006957146070633,0.3672777864657539,0.7861016884265072,0.513811672268723,0.2752259083366686,0.7861016884265072
time_stretch,both,0.28843483099066425,0.2899192277296903,0.7925179974832833,0.4616935957246825,0.13603120248169864,0.849397797128721
high_pass,both,0.2425665951265222,0.26050585972150075,0.7594282246697481,0.3868799689416028,0.13858970019657074,0.7594282246697481

